Photochemical Upconversion Light Emitting Diode (LED): Theory of Triplet Annihilation Enhanced by a Cavity

Artificial lighting is a widespread technology which consumes large amounts of energy. Triplet-triplet annihilation photochemical upconversion is a method of converting light to a higher frequency. Here, we show theoretically that photochemical upconversion can be applied to Watt-scale lighting, with performance closely approaching the 50% quantum yield upper limit. We describe the dynamic equilibrium of an efficient device consisting of an LED, an upconverting material, and an optical cavity from optical and thermal perspectives.

==> summary.txt <==
Photochemical upconversion can shift the spectrum of light to a higher energy.  We predict the efficiency of lighting based on upconversion.  Our model uses optical, kinetic, and thermal properties to calculate the wall-plug efficiency of an upconversion system.  Temperature management is essential to efficient operation.

